Let the Heads Talk: Beyond Diagonal Graph Attention

Sheaf Neural Networks generalize scalar-weighted message passing by replacing scalar edge weights with linear transport maps between local feature spaces. Yet the role of this matrix-valued transport is entangled with the broader sheaf-diffusion construction. We isolate the transport primitive through quiver representations and establish a direct connection with multi-head attention. Treating attention heads as coordinates of a local transport space reveals that standard multi-head attention implements diagonal edge maps: along each directed interaction, a source head can contribute only to the corresponding receiver head. Allowing off-diagonal entries instead enables edge-conditioned communication across heads before neighborhood aggregation. We show that this operation cannot, in general, be absorbed into a single shared linear map applied after aggregation. Building on this characterization, we introduce Topological Attention (Top-A), a multi-head attention that learns edge-dependent off-diagonal routes while preserving the original same-head paths and exactly recovering vanilla attention when the additional routing vanishes. We evaluate Top-A on relational reasoning, heterogeneous graph learning, and algorithmic reasoning, including out-of-distribution generalization, with heterophilic node classification as a contrast setting. The results show that cross-head transport is most useful when the task benefits from interaction-dependent transformations, while heterophily alone provides no systematic advantage. These findings identify edge-conditioned cross-head communication as a distinct computational primitive of matrix-valued transport.

==> data/clrs_task_summary.csv <==
algorithm,n,gat_mean,gat_sd,route_mean,route_sd,delta_mean,delta_sd,ci_lo,ci_hi,wins,ties,losses
activity_selector,10,0.5680093724285221,0.13244581438575764,0.536054433031237,0.039894452170806345,-0.03195493939728512,0.14191350708928077,-0.13347373943822538,0.06956386064365513,3,0,7
articulation_points,10,0.3639441462824195,0.08282615868680022,0.3337458234091778,0.13082173211389775,-0.030198322873241736,0.17204369482417475,-0.1532709592373894,0.09287431349090594,5,0,5
bellman_ford,10,0.881494140625,0.018694151602887652,0.908935546875,0.017555882073972715,0.02744140625,0.016664949964485143,0.015520020063183471,0.039362792436816535,10,0,0
bfs,10,0.999755859375,0.0002573468147923486,0.99970703125,0.00025214735326871206,-4.8828125e-05,0.00027717100204958337,-0.0002471043011818517,0.00014944805118185172,1,7,2
binary_search,10,0.283203125,0.1335871426520495,0.74345703125,0.11363502886980457,0.46025390625,0.1691474973845206,0.33925308457626346,0.5812547279237366,10,0,0
bridges,10,0.3315747541290504,0.07374239017736958,0.34062203525088547,0.05152653825113014,0.009047281121835112,0.08104564639613765,-0.04892927755416221,0.06702383979783243,4,0,6
bubble_sort,10,0.076220703125,0.08363366050711968,0.144384765625,0.15163594986346504,0.0681640625,0.1604184039133306,-0.046592342325642536,0.18292046732564254,6,0,4
dag_shortest_paths,10,0.9498046875,0.03550177427344301,0.9736328125,0.017967157707982517,0.023828125,0.02424507487862691,0.006484244497966644,0.04117200550203336,9,0,1
dfs,10,0.202197265625,0.05657625596622745,0.235693359375,0.06096200042909965,0.03349609375,0.08515751922314838,-0.02742192133758796,0.09441410883758795,6,0,4
dijkstra,10,0.771875,0.0793198826176834,0.84521484375,0.07091387489283478,0.07333984375,0.11629269926641685,-0.009850935797300134,0.1565306232973001,8,0,2
find_maximum_subarray_kadane,10,0.61376953125,0.021763690951102577,0.62421875,0.03340611459442727,0.01044921875,0.031071641347428375,-0.011778092868117655,0.03267653036811766,6,0,4
floyd_warshall,10,0.18818511962890624,0.09336403745206472,0.21593170166015624,0.05596772416845984,0.02774658203125,0.12425512523330946,-0.061140173509830774,0.11663333757233077,5,0,5
graham_scan,10,0.5785953610410163,0.10129831290170346,0.757436917011375,0.10903889617349308,0.17884155597035883,0.15111790916142986,0.07073832381563072,0.28694478812508695,8,0,2
heapsort,10,0.426611328125,0.2878928637751811,0.37978515625,0.14981542463422562,-0.046826171875,0.37416368051426235,-0.3144867254318416,0.2208343816818416,5,0,5
insertion_sort,10,0.0955078125,0.09160453540322055,0.531103515625,0.17687213495492954,0.435595703125,0.1864047309079571,0.30224980116074973,0.5689416050892503,10,0,0
jarvis_march,10,0.5977875134984881,0.02387750835818512,0.5984702003460269,0.026637351820954874,0.0006826868475387271,0.04180834820931223,-0.029225201618870402,0.03059057531394786,6,0,4
kmp_matcher,10,0.000146484375,0.00023586225172834372,0.002734375,0.004014610310760638,0.002587890625,0.004072589571697435,-0.00032546424063561487,0.005501245490635615,5,4,1
lcs_length,10,0.8428985595703125,0.007761130060137937,0.845538330078125,0.011828633227362677,0.0026397705078125,0.010648834746804533,-0.004977946420638506,0.010257487436263507,7,0,3
matrix_chain_order,10,0.7586952209472656,0.04162292153075594,0.8101356506347657,0.045422070837556,0.0514404296875,0.05989497253673621,0.00859415053389425,0.09428670884110574,8,0,2
minimum,10,0.877587890625,0.07934768126540594,0.90068359375,0.03799903279462285,0.023095703125,0.062071731643986224,-0.02130773557654917,0.06749914182654917,7,0,3
mst_kruskal,10,0.6312148012467336,0.03271399364234316,0.590417370532038,0.06068496536748827,-0.04079743071469567,0.06764521956764785,-0.08918790220584981,0.007593040776458462,4,0,6
mst_prim,10,0.372216796875,0.19617958706266939,0.587890625,0.11081773385237678,0.215673828125,0.20704059699689314,0.06756591790570493,0.36378173834429506,8,0,2
naive_string_matcher,10,0.03818359375,0.018109318171856237,0.039404296875,0.01377043544484945,0.001220703125,0.021659063814845687,-0.014273256636772157,0.016714662886772157,6,0,4
quickselect,10,0.0,0.0,0.0001953125,0.0006176323555016366,0.0001953125,0.0006176323555016366,-0.00024651503906250003,0.0006371400390625,1,9,0
quicksort,10,0.107275390625,0.09224138427216938,0.318505859375,0.2587494493152043,0.21123046875,0.25149567679432344,0.031321312480742075,0.3911396250192579,7,0,3
segments_intersect,10,0.8004438771408877,0.007599724719547752,0.7933071883287178,0.009738983500490543,-0.007136688812169878,0.014409695827072485,-0.017444763493172793,0.003171385868833038,3,0,7
strongly_connected_components,10,0.337744140625,0.06854012948489406,0.30439453125,0.07333840612725828,-0.033349609375,0.09568348378117192,-0.10179744535928209,0.035098226609282086,4,0,6
task_scheduling,10,0.8208607738907686,0.015997174069507708,0.8167476493146836,0.020683401946684363,-0.004113124576085014,0.03082466497898308,-0.02616375995613844,0.01793751080396841,5,0,5
topological_sort,10,0.7446533203125,0.12371732057668139,0.7843505859375,0.16978969962886048,0.039697265625,0.19028249241293194,-0.09642261961190898,0.175817150861909,8,0,2

